Learning a Distance for the Clustering of Patients with Amyotrophic Lateral Sclerosis

Amyotrophic lateral sclerosis (ALS) is a severe disease with a typical survival of 3-5 years after symptom onset. Current treatments offer only limited life extension, and the variability in patient responses highlights the need for personalized care. However, research is hindered by small, heterogeneous cohorts, sparse longitudinal data, and the lack of a clear definition for clinically meaningful patient clusters. Existing clustering methods remain limited in both scope and number. To address this, we propose a clustering approach that groups sequences using a disease progression declarative score. Our approach integrates medical expertise through multiple descriptive variables, investigating several distance measures combining such variables, both by reusing off-the-shelf distances and employing a weak-supervised learning method. We pair these distances with clustering methods and benchmark them against state-of-the-art techniques. The evaluation of our approach on a dataset of 353 ALS patients from the University Hospital of Tours, shows that our method outperforms state-of-the-art methods in survival analysis while achieving comparable silhouette scores. In addition, the learned distances enhance the relevance and interpretability of results for medical experts.

==> plan.txt <==

Introduction

1. Présenter le contexte : atrophie musculaire, maladie hétérogène, pas de remède, toujours des recherches pour mieux comprendre la maladie
2. Présenter le problème : trouver les meilleurs sous-types pour des soins plus appropriés, stratification prometteuse pour l’identification de signatures biologiques/cliniques afin de mieux comprendre la maladie à un stade précoce
3. Brève explication des recherches en stratification sur les déclins fonctionnels : explication du score ALSFRS-R, utilisation de seuils fixes pour stratifier
4. Proposition d’un apprentissage de mesure semi-supervisée

Related Work

1. Critères de recherche : utilisation des séquences ALSFRS-R, déclins fonctionnels
2. Présentation des concurrents qui utilisent des seuils de progression
3. Présentation d’un concurrent qui utilise DTW (indépendant)
4. Limitations : utilisation d’une variable pour stratifier à un temps t, pas de métriques de qualité interne (silhouette, etc.), approches sur séquences synchrones, pas de justification sur l’utilisation de DTW indépendant
5. Présentation des jeux de données disponibles (PRO-ACT)

Approach

1. Description de l’approche méthodologique générale
2. Description de la préparation des données
3. Présentation des variables descriptives extraites
4. Présentation du système de labellisation
5. Formalisation de l’apprentissage de mesure
6. Partie clustering (UMAP, méthodes de clustering, métriques de qualité comme silhouette, Calinski, Hopkins, survie, distribution des patients)

Experiments and Results

1. Présentation de la méthodologie expérimentale (utilisation de UMAP, variation des sous-ensembles de features, comparaison avec concurrents)
2. Expérimentations sur le jeu de données CHU
3. Expérimentations sur le jeu de données PRO-ACT

Conclusion

1. Rappel de l’approche
2. Rappel des résultats
3. Perspectives : prédiction, explication des clusters par d’autres paramètres cliniques/biologiques
